Three Extremely Metal-Poor stars: discovery of a new CEMP-no star

We have conducted detailed high-resolution spectroscopic studies on three extremely metal-poor (EMP) stars HE 0401-0138, HE 1153-0518 and HE 1246-1344. For the stars HE 0401-0138 and HE 1246-1344, we have estimated the abundances of C, Na, Mg, Ca, Sc, Ti, Cr, Mn, Co, Ni, Sr and Ba along with the upper limits for Li, O, La, Ce, Pr, Nd, Sm, and Eu. For HE 1153-0518, abundances of seven light elements from C through Ni and two heavy elements, Y and Ba, have been derived, together with upper limits for Li, O, and La. Based on their observed abundance patterns, HE 0401-0138 and HE 1246-1344 are classified as normal EMP stars, whereas HE 1153-0518 is identified as a newly discovered CEMP-no star. HE 1153-0518 shows strong carbon enhancement with a high absolute carbon abundance, extreme sodium enrichment, very low neutron-capture element abundances, and a very low carbon isotopic ratio (12C/13C = 2.0). Its spectral energy distribution shows clear infrared excess, indicating the presence of circumstellar dust. The abundance pattern of HE 1153-0518 suggests enrichment by early nucleosynthetic processes, such as faint core-collapse supernovae with mixing and fallback, while the possibility of binary interaction and subsequent internal mixing cannot be ruled out. The discovery and detailed study of HE 1153-0518 add an important object to the small population of high-A(C) CEMP-no stars and provide valuable constraints on early chemical enrichment pathways and the nature of the first generations of stars.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
